Highly Available Transactions: Virtues and Limitations (Extended Version)

To minimize network latency and remain online during server failures and network partitions, many modern distributed data storage systems eschew transactional functionality, which provides strong semantic guarantees for groups of multiple operations over multiple data items. In this work, we consider the problem of providing Highly Available Transactions (HATs): transactional guarantees that do not suffer unavailability during system partitions or incur high network latency. We introduce a taxonomy of highly available systems and analyze existing ACID isolation and distributed data consistency guarantees to identify which can and cannot be achieved in HAT systems. This unifies the literature on weak transactional isolation, replica consistency, and highly available systems. We analytically and experimentally quantify the availability and performance benefits of HATs--often two to three orders of magnitude over wide-area networks--and discuss their necessary semantic compromises.

==> figs/2lan/results.txt <==
/mnt/pdb-aaron-2/2lan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS40-RPROP0.5-NS5-IT2/Cec2-50-16-52-9.compute-1.amazonaws.com
None 63734.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron-2/2lan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS40-RPROP0.5-NS5-IT2
SKIPPING CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS40-RPROP0.5-NS5-IT2
MASTERED_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 1294.17620707 LATS 6.98154183588 1 [1294.1762070681932, 1299.2115267204836, 1265.6182207158536]
MASTERED_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 7555.94499341 LATS 108.57102062 1 [7291.255504738084, 7555.944993413664, 8180.031701699986]
MASTERED_EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 8619.58424107 LATS 71.9615417553 1 [8885.4805442124, 8137.048855908746, 8619.584241069595]
MASTERED_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 8799.32243867 LATS 41.0671863801 1 [8799.322438665426, 9044.229328538117, 8600.148557381533]
MASTERED_EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 7855.40458043 LATS 11.5174198696 1 [7981.555311013875, 7789.562153028133, 7855.404580432536]
MASTERED_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 8144.89160867 LATS 86.620700437 1 [8144.891608673961, 8701.491377108527, 7896.8916518650085]
MASTERED_EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 8502.46163159 LATS 52.996902609 1 [8502.461631591077, 8451.904889450969, 8600.735078506117]
MASTERED_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 10037.1929306 LATS 18.0282896614 1 [10006.43192902883, 10215.158381092007, 10037.192930621883]
MASTERED_EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 7676.47332929 LATS 157.061698057 1 [7676.4733292948395, 7492.024439612668, 8684.36349114789]
MASTERED_EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 8134.09161658 LATS 96.1376220704 1 [8134.091616582719, 7796.3943409396325, 8522.451127844595]
MASTERED_EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 8497.88079242 LATS 63.6471146782 1 [8497.88079242205, 9120.651194250406, 8321.206496313658]
MASTERED_EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 9198.36469173 LATS 29.4685664975 1 [9198.364691733397, 9114.823500137192, 9713.145878767367]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 1 RPROP 0.5 NS 5 THRU 1423.29458809 LATS 6.42061842511 1 [1423.2945880917687, 1431.844342620452, 1402.995920108797]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 100 RPROP 0.5 NS 5 THRU 15298.0952349 LATS 59.2036834334 1 [15229.899833027283, 15647.34800156807, 15298.095234929888]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 70 RPROP 0.5 NS 5 THRU 14691.8344671 LATS 42.923779293 1 [14691.834467118924, 14212.091899098361, 14937.630247920179]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 40 RPROP 0.5 NS 5 THRU 16163.3764829 LATS 22.463178171 1 [16860.355265267357, 16085.034355492298, 16163.376482859978]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 10 RPROP 0.5 NS 5 THRU 9728.41109575 LATS 9.32945326002 1 [9694.799899566493, 9728.411095754656, 9870.29680805383]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 80 RPROP 0.5 NS 5 THRU 15256.0215312 LATS 47.5055155795 1 [15820.66261003669, 15256.02153120799, 15213.913141985151]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 50 RPROP 0.5 NS 5 THRU 16044.1714875 LATS 28.2501600719 1 [16398.849133046504, 15781.22272363777, 16044.171487474785]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 20 RPROP 0.5 NS 5 THRU 14983.7639795 LATS 12.0989290273 1 [15049.443242756823, 14983.763979474737, 14857.84220067716]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 150 RPROP 0.5 NS 5 THRU 15405.2519935 LATS 85.8761287284 1 [15405.251993481477, 15072.393131173623, 15814.827964982745]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 90 RPROP 0.5 NS 5 THRU 15342.8321557 LATS 52.8493347965 1 [15607.864567007764, 15044.303510056343, 15342.832155697768]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 60 RPROP 0.5 NS 5 THRU 15570.0591588 LATS 34.945609103 1 [15500.505600454653, 15570.059158784843, 16449.401399556427]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 17116.7110845 LATS 15.9281985623 1 [17116.71108454802, 17170.10771120222, 16268.517104141265]
EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 1430.62851657 LATS 6.38093595689 1 [1438.1680780296806, 1430.6285165728914, 1421.5763886689876]
EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 15389.7814013 LATS 58.7944578255 1 [15177.461720268564, 15611.105840685577, 15389.781401255212]
EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 14825.0287915 LATS 42.6249860727 1 [14260.196391185658, 14825.028791467748, 14854.813553807297]
EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 16861.6342665 LATS 21.5159560861 1 [16861.634266487377, 16342.115012166381, 17008.300392843445]
EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 9764.81502055 LATS 9.29688229065 1 [9764.815020553271, 9721.680316759173, 9806.299084878441]
EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 15726.4973872 LATS 45.9802337076 1 [15299.816468928828, 15744.905529712261, 15726.497387195286]
EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 15698.0720452 LATS 28.8271004935 1 [15698.072045182778, 15690.670498573583, 16481.125830021392]
EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 14937.4019258 LATS 12.1451260332 1 [14937.401925795493, 15123.009077158347, 14719.988890431885]
EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 15650.3527374 LATS 86.3555778783 1 [12179.754640618045, 15650.35273735389, 15690.788195442894]
EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 15557.858087 LATS 52.2146096472 1 [15557.858086964632, 15326.5156061344, 15568.987878707121]
EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 15582.9360566 LATS 34.8073755173 1 [15571.449335179565, 15582.936056585833, 16011.277011486603]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 16926.4696172 LATS 16.0783587846 1 [16926.469617247843, 17073.21814914695, 16492.96512070144]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 1 RPROP 0.5 NS 5 THRU 1280.71926851 LATS 7.12423605232 1 [1296.5125451931387, 1275.120843932582, 1280.7192685096147]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 100 RPROP 0.5 NS 5 THRU 11473.7271052 LATS 78.6424515511 1 [11473.727105215383, 11821.160987043086, 11223.353877823385]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 70 RPROP 0.5 NS 5 THRU 11298.3399647 LATS 55.9971137663 1 [11465.261829989295, 11002.068596840547, 11298.339964664978]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 40 RPROP 0.5 NS 5 THRU 11227.599416 LATS 32.2475976774 1 [11099.981505168278, 11355.21732684565]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 10 RPROP 0.5 NS 5 THRU 7588.37572944 LATS 11.9404306018 1 [7588.375729444959, 7760.257307602573, 7381.565126763163]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 80 RPROP 0.5 NS 5 THRU 11396.5608793 LATS 63.4427760299 1 [11377.769732399873, 11506.88244889935, 11396.560879294531]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 50 RPROP 0.5 NS 5 THRU 11151.6943911 LATS 40.5856654754 1 [11099.185140969224, 11151.694391057503, 11258.397815151995]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 20 RPROP 0.5 NS 5 THRU 9741.33956333 LATS 18.5973011644 1 [3379.6291924434227, 9935.777085050648, 9741.339563329677]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 150 RPROP 0.5 NS 5 THRU 11727.7625691 LATS 114.999455313 1 [11727.762569054887, 11758.715993473412, 11626.683062607934]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 90 RPROP 0.5 NS 5 THRU 11116.8177995 LATS 73.1612232571 1 [11356.602295509194, 11084.21870837864, 11116.817799538692]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 60 RPROP 0.5 NS 5 THRU 11229.0993856 LATS 48.3452679515 1 [11229.099385641877, 10558.650509501515, 11418.586416798364]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 10741.6313604 LATS 25.3023487816 1 [10527.817514357803, 10920.29753245684, 10741.63136039913]


==> figs/2wan/results.txt <==
/mnt/pdb-aaron-2/2wan/output/MASTERED_EVENTUAL-8-THREADS150-RPROP0.5-NS5-IT1/Cec2-54-242-220-160.compute-1.amazonaws.com
None 2808.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron-2/2wan/output/MASTERED_EVENTUAL-8-THREADS150-RPROP0.5-NS5-IT1
SKIPPING MASTERED_EVENTUAL-8-THREADS150-RPROP0.5-NS5-IT1
MASTERED_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 30.3164859074 LATS 299.203164578 1 [29.89145063443022, 30.316485907440914, 30.83276209929204]
MASTERED_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 3004.25415518 LATS 298.841166813 1 [2996.491080411679, 3004.254155179488, 3004.786914475087]
MASTERED_EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 2119.48032958 LATS 295.783324212 1 [2116.8604020035937, 2122.9190448417903, 2119.480329579518]
MASTERED_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 1218.64047428 LATS 296.212397152 1 [1221.3343349765157, 1218.6404742809796, 1210.8867804962356]
MASTERED_EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 305.349562472 LATS 296.040887875 1 [305.3495624717987, 305.43832181009515, 304.6271481683119]
MASTERED_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 2400.12691789 LATS 297.006439276 1 [2400.1269178887774, 2374.996193170964, 2405.3354209655336]
MASTERED_EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 1518.84578466 LATS 296.452493809 1 [1517.8146189749393, 1518.8457846580595, 1522.727914795039]
MASTERED_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 610.211022931 LATS 296.228876377 1 [608.468686492608, 612.2673988899194, 610.2110229309147]
MASTERED_EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 4328.79556238 LATS 300.36684495 1 [4277.230955694959, 4380.360169057816]
MASTERED_EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 2702.50064008 LATS 298.573824007 1 [2702.5006400767097, 2696.3692549021343, 2702.8351623035724]
MASTERED_EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 1820.059894 LATS 297.428977457 1 [1820.0598940030118, 1822.2846520778728, 1813.086275626108]
MASTERED_EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 914.695373075 LATS 296.283593845 1 [910.2511761678725, 914.6953730754398, 917.4294642011114]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 1 RPROP 0.5 NS 5 THRU 2118.60899342 LATS 4.32757637971 1 [2118.6089934218458, 2110.795500314716, 2119.73622808382]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 100 RPROP 0.5 NS 5 THRU 16043.8736118 LATS 55.7984420222 1 [12562.659124143347, 16437.30867399847, 16043.873611797208]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 70 RPROP 0.5 NS 5 THRU 17880.9210311 LATS 35.4241802863 1 [18123.225285893834, 17880.921031075886, 17654.61274109331]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 40 RPROP 0.5 NS 5 THRU 16520.6693187 LATS 21.7754381828 1 [17422.255128928624, 16520.669318672873, 16444.383318122473]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 10 RPROP 0.5 NS 5 THRU 12664.2412583 LATS 7.21971140431 1 [12664.241258339307, 12561.694176407462, 12903.01901445263]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 80 RPROP 0.5 NS 5 THRU 16116.2978008 LATS 44.4275304565 1 [16519.050842037057, 15922.217503421129, 16116.297800793001]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 50 RPROP 0.5 NS 5 THRU 16632.1680015 LATS 26.9724054951 1 [17061.218323619225, 15871.511327597793, 16632.168001483828]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 20 RPROP 0.5 NS 5 THRU 16085.3270379 LATS 11.2340539867 1 [16085.327037911402, 15976.988444784154, 16423.002534013664]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 150 RPROP 0.5 NS 5 THRU 16193.9183199 LATS 82.1998595283 1 [16193.918319932274, 15556.117360341404, 16613.698894253197]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 90 RPROP 0.5 NS 5 THRU 15099.8966969 LATS 53.1230180997 1 [15584.401696378407, 15099.896696851305, 14920.55889020279]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 60 RPROP 0.5 NS 5 THRU 16198.239023 LATS 33.2533002046 1 [15899.736941917865, 16198.239023049307, 16988.5499106034]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 16825.0081365 LATS 16.06812811 1 [16825.00813654737, 16374.993756209104, 17043.795742071376]
EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 2141.45399476 LATS 4.2816915962 1 [2143.011504763513, 2141.4539947578764, 2135.140255138633]
EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 16008.5458556 LATS 55.933205436 1 [15148.533700088692, 16008.54585555983, 16258.297797755602]
EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 17959.0014769 LATS 35.3291349266 1 [18083.412001199453, 17959.001476876103, 17734.200162184454]
EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 16698.2367624 LATS 21.5207288618 1 [16698.23676238782, 16475.11437681963, 17307.437459281395]
EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 12485.2152195 LATS 7.31778227421 1 [12330.37305900384, 12485.215219519132, 12775.235078546537]
EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 16133.8231261 LATS 44.3743541446 1 [16133.82312608562, 16606.90072572003, 16042.870366617042]
EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 16777.2312149 LATS 26.7521249771 1 [15686.580810410667, 16777.231214916217, 16824.010521556862]
EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 16707.2913999 LATS 10.8113684142 1 [16707.291399928567, 16746.745351116584, 16283.55267616023]
EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 15903.7575328 LATS 82.5678075082 1 [15360.875522697845, 15903.75753278979, 16355.03588123276]
EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 15686.0110927 LATS 51.4142503441 1 [15686.011092711462, 15125.884636716582, 15906.80059534541]
EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 15800.0852974 LATS 34.0852289532 1 [15732.731306769745, 15800.085297413643, 17002.35138878553]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 16821.1642445 LATS 16.0648185311 1 [16821.16424451301, 17740.27552426654, 16720.88278159484]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 1 RPROP 0.5 NS 5 THRU 1828.28308641 LATS 4.99123243194 1 [1820.6681307106464, 1844.4433703936415, 1828.283086413443]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 100 RPROP 0.5 NS 5 THRU 10795.5563002 LATS 83.137570723 1 [11096.084362983653, 10795.556300216038, 10356.75410650716]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 70 RPROP 0.5 NS 5 THRU 11197.775804 LATS 56.3221162034 1 [10658.455958094622, 11197.775803967359, 11226.990288027455]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 40 RPROP 0.5 NS 5 THRU 10122.7246698 LATS 35.6943800295 1 [9868.317690531832, 10122.724669846977, 11159.639064437783]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 10 RPROP 0.5 NS 5 THRU 7890.9419358 LATS 11.4940350926 1 [7890.941935799248, 7858.669676712621, 7913.706742807233]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 80 RPROP 0.5 NS 5 THRU 10338.072433 LATS 69.7571191404 1 [10338.072432987687, 3928.720399282601, 10490.501861798164]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 50 RPROP 0.5 NS 5 THRU 10752.5515587 LATS 42.0247916816 1 [10544.321393484095, 10752.551558699734, 10897.483029161409]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 20 RPROP 0.5 NS 5 THRU 9543.07355392 LATS 18.9653089025 1 [9543.0735539194, 9871.886583497824, 9378.916726975629]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 150 RPROP 0.5 NS 5 THRU 11040.4142496 LATS 121.073228413 1 [11045.44552842465, 10922.0225597901, 11040.414249625235]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 90 RPROP 0.5 NS 5 THRU 11041.3028929 LATS 73.3316897075 1 [10808.414932663549, 11179.59907722802, 11041.30289287154]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 60 RPROP 0.5 NS 5 THRU 11041.7416337 LATS 49.0783356477 1 [10543.921092527427, 11041.74163368118, 11125.741703904476]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 10480.9517171 LATS 25.8782636643 1 [10480.951717097549, 10744.455626906247, 10123.410718401097]


==> figs/5wan/results.txt <==
/mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS56-RPROP0.5-NS5-IT1/Cec2-54-228-170-82.eu-west-1.compute.amazonaws.com
None None 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS56-RPROP0.5-NS5-IT1
SKIPPING QUORUM_EVENTUAL-8-THREADS56-RPROP0.5-NS5-IT1
/mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS88-RPROP0.5-NS5-IT2/Cec2-54-228-170-82.eu-west-1.compute.amazonaws.com
None None 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS88-RPROP0.5-NS5-IT2
SKIPPING QUORUM_EVENTUAL-8-THREADS88-RPROP0.5-NS5-IT2
/mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS8-RPROP0.5-NS5-IT2/Cec2-67-202-57-7.compute-1.amazonaws.com
None 549.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS8-RPROP0.5-NS5-IT2
SKIPPING CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS8-RPROP0.5-NS5-IT2
/mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS16-RPROP0.5-NS5-IT1/Cec2-54-250-0-102.ap-northeast-1.compute.amazonaws.com
None 500.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS16-RPROP0.5-NS5-IT1
SKIPPING CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS16-RPROP0.5-NS5-IT1
QUORUM_EVENTUAL 8 THREADS 32 RPROP 0.5 NS 5 THRU 940.835409919 LATS 805.459748299 1 [941.3221746294994, 940.3486452089917]
QUORUM_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 2332.53829278 LATS 791.420585528 1 [2355.1154725560377, 2292.4836498795116, 2332.538292776201]
QUORUM_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 29.3348130242 LATS 809.019172399 1 [29.33481302423578, 29.180813764566583, 29.49128884636241]
QUORUM_EVENTUAL 8 THREADS 56 RPROP 0.5 NS 5 THRU 1604.94599602 LATS 798.683649118 1 [1591.2020475963732, 1618.6899444377937]
QUORUM_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 2842.32664602 LATS 787.880643225 1 [2842.3266460212735]
QUORUM_EVENTUAL 8 THREADS 48 RPROP 0.5 NS 5 THRU 1383.05191245 LATS 796.442418154 1 [1386.5809244472364, 1327.3206040966807, 1383.0519124467055]
QUORUM_EVENTUAL 8 THREADS 8 RPROP 0.5 NS 5 THRU 235.759541966 LATS 804.409340703 1 [235.75954196616058, 232.44341438524998, 236.1478684527287]
QUORUM_EVENTUAL 8 THREADS 64 RPROP 0.5 NS 5 THRU 1847.27719544 LATS 798.900236017 1 [1869.4490953501454, 1839.9580977131247, 1847.2771954362156]
QUORUM_EVENTUAL 8 THREADS 12 RPROP 0.5 NS 5 THRU 354.362341299 LATS 802.49662832 1 [353.3921153589697, 354.60322305238896, 354.3623412993905]
QUORUM_EVENTUAL 8 THREADS 96 RPROP 0.5 NS 5 THRU 2704.35379406 LATS 786.446592814 1 [2704.3537940645524, 2694.048584534793, 2796.64476412932]
QUORUM_EVENTUAL 8 THREADS 16 RPROP 0.5 NS 5 THRU 469.61324745 LATS 807.21082918 1 [467.21520848975547, 471.53778637964996, 469.6132474502445]
QUORUM_EVENTUAL 8 THREADS 72 RPROP 0.5 NS 5 THRU 2061.41812846 LATS 799.909559783 1 [2022.8537234628793, 2100.747680063693, 2061.418128456976]
QUORUM_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 587.288788913 LATS 806.774080173 1 [584.8559435981813, 589.7216342279594]
QUORUM_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 1162.72922975 LATS 805.967398343 1 [1159.7944955389173, 1165.6639639591929]
QUORUM_EVENTUAL 8 THREADS 24 RPROP 0.5 NS 5 THRU 705.219240081 LATS 806.000107768 1 [702.2435576404537, 708.1949225216412]
QUORUM_EVENTUAL 8 THREADS 88 RPROP 0.5 NS 5 THRU 2502.59174223 LATS 791.317430083 1 [2514.065135689422, 2491.1183487693743]
QUORUM_EVENTUAL 8 THREADS 4 RPROP 0.5 NS 5 THRU 117.632833781 LATS 806.149962908 1 [117.4391427064327, 117.63283378143737, 118.13218009792348]
MASTERED_EVENTUAL 8 THREADS 96 RPROP 0.5 NS 5 THRU 2663.88596329 LATS 772.088330428 1 [2726.9582545772328, 2532.4532004047887, 2663.885963290568]
MASTERED_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 29.7106360417 LATS 798.579292456 1 [30.169436520934173, 29.710636041658113, 29.466808077804778]
MASTERED_EVENTUAL 8 THREADS 32 RPROP 0.5 NS 5 THRU 944.259413269 LATS 799.877817563 1 [943.3555079858774, 945.1633185520886]
MASTERED_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 1169.89153564 LATS 797.536482762 1 [1162.02732397184, 1177.7557473040883]
MASTERED_EVENTUAL 8 THREADS 16 RPROP 0.5 NS 5 THRU 473.202120359 LATS 799.3939025 1 [473.2021203592279, 474.6472042891549, 468.85600901193277]
MASTERED_EVENTUAL 8 THREADS 48 RPROP 0.5 NS 5 THRU 1368.21505135 LATS 795.301931601 1 [1368.2150513529518, 1308.486921973292, 1369.7839509987589]
MASTERED_EVENTUAL 8 THREADS 72 RPROP 0.5 NS 5 THRU 2056.57674231 LATS 799.137948836 1 [2078.592891779785, 1995.869799809338, 2056.576742305643]
MASTERED_EVENTUAL 8 THREADS 64 RPROP 0.5 NS 5 THRU 1754.56092072 LATS 781.934744145 1 [1811.091462479633, 1718.306758270279, 1754.5609207159096]
MASTERED_EVENTUAL 8 THREADS 12 RPROP 0.5 NS 5 THRU 356.268081898 LATS 795.801968038 1 [357.09786082781847, 355.23058105976185, 356.2680818979043]
MASTERED_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 2280.95984509 LATS 769.377814242 1 [2280.959845093992, 2332.3840851176155, 2218.1793864075817]
MASTERED_EVENTUAL 8 THREADS 8 RPROP 0.5 NS 5 THRU 236.911992935 LATS 798.188299719 1 [237.5093120853786, 236.91199293514828, 236.47741326545835]
MASTERED_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 591.972392936 LATS 798.128117856 1 [589.7570466027344, 594.1877392689332]
MASTERED_EVENTUAL 8 THREADS 24 RPROP 0.5 NS 5 THRU 711.251669825 LATS 797.174284455 1 [708.5160865941772, 713.9872530552759]
MASTERED_EVENTUAL 8 THREADS 56 RPROP 0.5 NS 5 THRU 1568.66259319 LATS 785.587326878 1 [1568.662593191073, 1531.2102610867291, 1607.6894708539803]
MASTERED_EVENTUAL 8 THREADS 88 RPROP 0.5 NS 5 THRU 2482.33540785 LATS 771.713323131 1 [2340.5206689326965, 2486.4061095581264, 2482.335407850557]
MASTERED_EVENTUAL 8 THREADS 4 RPROP 0.5 NS 5 THRU 118.364928281 LATS 799.361515707 1 [118.54581442511194, 118.12667259005438, 118.36492828097296]
MASTERED_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 2898.25499997 LATS 795.702215118 1 [2898.254999970212]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 32 RPROP 0.5 NS 5 THRU 34837.0610815 LATS 22.0217999551 1 [33723.68627405682, 35950.43588890046]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 1 RPROP 0.5 NS 5 THRU 5031.8414651 LATS 4.74334660431 1 [5031.841465102941, 5364.017687563707, 5025.57154031448]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 4 RPROP 0.5 NS 5 THRU 13755.4631486 LATS 6.94980390993 1 [14041.660038021024, 13755.463148564533, 13580.371593966398]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 16 RPROP 0.5 NS 5 THRU 24984.7519804 LATS 15.3305392478 1 [24984.751980354595, 25642.064753551444, 23136.382876848624]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 64 RPROP 0.5 NS 5 THRU 37056.4530994 LATS 41.3373100725 1 [36438.09228618638, 37056.45309939847, 38429.66864491371]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 96 RPROP 0.5 NS 5 THRU 38518.032933 LATS 59.5478541739 1 [39688.44202624014, 38518.03293297095, 38201.8178241266]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 12 RPROP 0.5 NS 5 THRU 23187.0378253 LATS 12.3743937999 1 [23187.037825338524, 23295.344471351444, 22610.32008707435]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 80 RPROP 0.5 NS 5 THRU 39141.746017 LATS 48.8169339394 1 [39141.746017011676, 39346.17189855555, 38172.9051225956]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 48 RPROP 0.5 NS 5 THRU 37438.1084333 LATS 30.9083307812 1 [37438.10843333616, 37218.63188444924, 59585.89190684457]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 40 RPROP 0.5 NS 5 THRU 35321.4467037 LATS 27.105053419 1 [35847.65610336694, 34795.23730407538]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 20 RPROP 0.5 NS 5 THRU 28594.7758919 LATS 16.7945660024 1 [30154.8436813102, 27034.708102527]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 8 RPROP 0.5 NS 5 THRU 18542.8299711 LATS 10.3191662738 1 [20821.618969681116, 18542.82997109191, 18459.50491202753]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 56 RPROP 0.5 NS 5 THRU 36991.4857028 LATS 36.2659789774 1 [36991.485702761944, 35957.3255647043, 38019.90075373705]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 24 RPROP 0.5 NS 5 THRU 31115.6205113 LATS 18.9347253073 1 [26259.946669934037, 35971.294352588186]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 88 RPROP 0.5 NS 5 THRU 38867.2571257 LATS 53.9516300817 1 [38399.73120082136, 38867.25712567905, 39130.92823647147]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 200 RPROP 0.5 NS 5 THRU 38839.1458503 LATS 118.470566235 1 [38839.145850345994]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 72 RPROP 0.5 NS 5 THRU 37372.2318804 LATS 45.9315635475 1 [37372.231880364445, 36927.05393231145, 38220.47534168612]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 100 RPROP 0.5 NS 5 THRU 38911.8697518 LATS 61.4248610315 1 [38911.86975183551]
EVENTUAL 8 THREADS 64 RPROP 0.5 NS 5 THRU 37587.7984492 LATS 40.7650738374 1 [37587.798449237234, 36654.51884038147, 38318.81545862322]
EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 5036.1844861 LATS 4.73658165412 1 [5036.184486102967, 5328.232868819072, 4986.260277847714]
EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 38864.7459173 LATS 61.4623977557 1 [38864.745917259956]
EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 35225.9950085 LATS 27.1952567347 1 [36098.9647253565, 34353.02529168626]
EVENTUAL 8 THREADS 16 RPROP 0.5 NS 5 THRU 24926.5847173 LATS 15.368119713 1 [24926.58471727148, 22923.260877435467, 26498.34002757069]
EVENTUAL 8 THREADS 48 RPROP 0.5 NS 5 THRU 37049.8932314 LATS 31.1760336967 1 [59118.41230116517, 37049.89323137727, 36931.641047545614]
EVENTUAL 8 THREADS 8 RPROP 0.5 NS 5 THRU 19947.3007312 LATS 9.59254364109 1 [19947.30073123706, 20434.10742312129, 18440.06875395321]
EVENTUAL 8 THREADS 96 RPROP 0.5 NS 5 THRU 39459.7679764 LATS 57.7858105744 1 [38087.32779108727, 39459.76797641088, 39976.45508777494]
EVENTUAL 8 THREADS 12 RPROP 0.5 NS 5 THRU 22756.6907381 LATS 12.6065519807 1 [22842.164331489275, 22756.69073810563, 21531.212935562333]
EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 38963.570748 LATS 49.0331702586 1 [39619.44520440866, 38532.769695327996, 38963.57074801326]
EVENTUAL 8 THREADS 72 RPROP 0.5 NS 5 THRU 37439.0489134 LATS 46.0564848247 1 [37881.7064754379, 37116.7730482591, 37439.04891335108]
EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 29005.1962022 LATS 17.0503863806 1 [23878.542461577814, 34131.84994278986]
EVENTUAL 8 THREADS 32 RPROP 0.5 NS 5 THRU 32201.2913623 LATS 23.8699761025 1 [30574.359682393322, 33828.22304226212]
EVENTUAL 8 THREADS 24 RPROP 0.5 NS 5 THRU 30875.2632692 LATS 19.0900353873 1 [25921.730940539965, 35828.79559777678]
EVENTUAL 8 THREADS 56 RPROP 0.5 NS 5 THRU 36121.7750208 LATS 37.1059332812 1 [37635.84881027659, 36121.77502076339, 34928.61039520854]
EVENTUAL 8 THREADS 88 RPROP 0.5 NS 5 THRU 38931.5588089 LATS 53.8684814479 1 [38931.55880885044, 38585.18476747325, 38960.1028053637]
EVENTUAL 8 THREADS 4 RPROP 0.5 NS 5 THRU 13569.2408809 LATS 7.04720317478 1 [13480.601990117186, 13974.20322812962, 13569.24088091428]
EVENTUAL 8 THREADS 200 RPROP 0.5 NS 5 THRU 38117.3280331 LATS 123.353023965 1 [38117.32803305782]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 32 RPROP 0.5 NS 5 THRU 19316.7395966 LATS 39.4966028276 1 [19249.258315991352, 19384.22087725804]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 64 RPROP 0.5 NS 5 THRU 20611.6667587 LATS 74.1929737043 1 [21182.658520601755, 20611.666758726187, 20559.486412619917]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 100 RPROP 0.5 NS 5 THRU 20767.4404644 LATS 112.247308254 1 [20767.440464376094]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 40 RPROP 0.5 NS 5 THRU 20201.5580847 LATS 47.3687987373 1 [20572.133835698143, 19830.982333630956]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 1 RPROP 0.5 NS 5 THRU 4149.40880505 LATS 5.74916647109 1 [4136.017402249013, 4149.408805048218, 4186.699465792024]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 80 RPROP 0.5 NS 5 THRU 21035.8520596 LATS 90.2344512722 1 [21035.852059594665, 20968.032480296388, 21226.362179398355]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 96 RPROP 0.5 NS 5 THRU 21388.4784857 LATS 107.000452372 1 [21388.478485718337, 20916.235425098705, 21703.628114894003]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 12 RPROP 0.5 NS 5 THRU 13390.4555671 LATS 21.4169781314 1 [13390.455567115598, 12896.555176250067, 13695.940872261985]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 16 RPROP 0.5 NS 5 THRU 14998.6258981 LATS 25.5278415193 1 [14837.29992296783, 15159.951873221482]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 24 RPROP 0.5 NS 5 THRU 18320.218245 LATS 31.3588652259 1 [18794.922537625473, 17845.513952377645]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 20 RPROP 0.5 NS 5 THRU 16798.3424997 LATS 28.4236253291 1 [17119.735632074884, 16476.949367327445]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 48 RPROP 0.5 NS 5 THRU 20686.9644646 LATS 56.2709114938 1 [20368.894097875665, 20686.964464615856, 36588.053113214315]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 8 RPROP 0.5 NS 5 THRU 10795.2696861 LATS 17.7098990767 1 [10682.974715625489, 10907.564656582934]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 56 RPROP 0.5 NS 5 THRU 20662.6069395 LATS 64.8230088169 1 [20563.924659213037, 21576.097707507564, 20662.60693954527]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 88 RPROP 0.5 NS 5 THRU 21108.6315206 LATS 99.3063647357 1 [21591.76089766279, 21108.631520617502, 21051.685246693]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 4 RPROP 0.5 NS 5 THRU 9108.22958575 LATS 10.4664614858 1 [9285.668051518067, 8805.4047604844, 9108.229585754896]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 200 RPROP 0.5 NS 5 THRU 22758.099124 LATS 196.187090423 1 [22758.099123977736]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 72 RPROP 0.5 NS 5 THRU 21259.228607 LATS 81.011459016 1 [21259.22860695784, 20741.655143426808, 21714.09475719916]


==> figs/rprop/results.txt <==
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.25 NS 5 THRU 10529.8340346 LATS 26.647157794 7 [10657.489586226047, 10402.178482981852]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 1.0 NS 5 THRU 24832.2311685 LATS 10.8358379106 7 [23656.547208400403, 24832.231168535396, 25811.52105832073]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 13078.0527786 LATS 21.0172044331 7 [13795.880777052154, 12360.224780138386]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.998 NS 5 THRU 24275.6428309 LATS 11.1127398925 7 [24754.55885138442, 24275.642830916764, 24090.698771141746]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.95 NS 5 THRU 23278.2004503 LATS 11.5668812228 7 [21589.13017032644, 23278.20045025404, 24564.796808526593]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.0 NS 5 THRU 8755.91078569 LATS 31.827670637 7 [8918.162262889558, 8593.659308499264]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.75 NS 5 THRU 19455.4965272 LATS 13.9950259577 7 [16667.96018409029, 19727.801184825566, 19455.496527176016]
EVENTUAL 8 THREADS 30 RPROP 0.25 NS 5 THRU 10226.2857115 LATS 27.2140798524 7 [10533.93522905394, 9918.636193980112]
EVENTUAL 8 THREADS 30 RPROP 1.0 NS 5 THRU 25091.2640882 LATS 10.7189695084 7 [25091.264088164553, 25471.893573293342, 23275.39796542986]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 13814.2220016 LATS 20.0744997286 7 [13377.383350126813, 14251.06065302232]
EVENTUAL 8 THREADS 30 RPROP 0.998 NS 5 THRU 24940.3919434 LATS 10.8157797063 7 [25943.986571529822, 23166.640189215643, 24940.391943385956]
EVENTUAL 8 THREADS 30 RPROP 0.95 NS 5 THRU 24022.7176656 LATS 11.2306533262 7 [20223.508278454687, 24661.765645265663, 24022.7176655985]
EVENTUAL 8 THREADS 30 RPROP 0.0 NS 5 THRU 8691.36563695 LATS 32.3092684962 7 [8526.390996101263, 8856.340277797035]
EVENTUAL 8 THREADS 30 RPROP 0.75 NS 5 THRU 19831.9686678 LATS 13.735443445 7 [17361.973243125394, 20055.983061221996, 19831.96866777499]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.25 NS 5 THRU 6669.28982679 LATS 40.9159900279 7 [6743.941501301348, 6594.6381522857155]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 1.0 NS 5 THRU 23895.0838613 LATS 11.2622197617 7 [25648.37013155819, 23380.206114328852, 23895.08386125607]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 10102.2188547 LATS 27.11662135 7 [10008.29113259759, 10196.146576797084]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.998 NS 5 THRU 23181.5189914 LATS 11.5852245393 7 [22889.293613315247, 23181.518991419827, 24242.85263553163]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.95 NS 5 THRU 21724.9205679 LATS 12.4069374632 7 [19750.007221050808, 22661.803008513627, 21724.920567911657]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.0 NS 5 THRU 5896.40238435 LATS 47.0894254872 7 [5928.888578198763, 5863.916190493118]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.75 NS 5 THRU 14885.0863173 LATS 18.2606494751 7 [12990.132097376034, 15312.705778452622, 14885.08631727478]


==> figs/scaleout/results.txt <==
Error: Could not pattern match configuration: DEFAULT_RUN
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 25 THRU 68701.0709696 LATS 10.6659202807 1 [68464.40112700185, 68937.74081227768]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 10 THRU 28796.348155 LATS 9.98390969967 1 [28772.982518315745, 28819.713791738704]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 20 THRU 52881.2243855 LATS 10.8884606814 1 [54144.054392218895, 51618.39437880102]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 5 THRU 13309.8904153 LATS 9.27492247837 1 [13903.05561295569, 12716.725217656942]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 15 THRU 44248.5498559 LATS 9.86726467741 1 [43513.23662237733, 44983.86308937681]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 25 THRU 69756.0594072 LATS 10.5103217699 1 [70061.38927518931, 69450.72953930912]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 10 THRU 29267.7341581 LATS 9.83369998897 1 [29726.11300095319, 28809.355315343342]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 20 THRU 55843.414819 LATS 10.47405325 1 [57060.16843094592, 54626.66120700918]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 5 THRU 13771.183463 LATS 9.93469727714 1 [13927.65879557408, 13614.70813039923]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 15 THRU 42238.6050392 LATS 10.3347254608 1 [42920.971291964364, 41556.238786404254]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 25 THRU 32570.0968724 LATS 22.0840421101 1 [31052.86849289189, 34087.32525180856]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 10 THRU 15981.8889116 LATS 17.7859246427 1 [15881.489239960045, 16082.288583230784]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 20 THRU 27455.6217387 LATS 20.9615082124 1 [27794.895528906214, 27116.34794840512]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 5 THRU 8492.4606491 LATS 16.1015637304 1 [8100.290838100125, 8884.63046010435]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 15 THRU 20963.6292002 LATS 20.6363401772 1 [20499.73790454406, 21427.520495937493]


==> figs/txnlen/overheads.txt <==
('leveldb-get-size-histogram', 'mean') 32 1515.93175
('leveldb-get-size-histogram', 'mean') 1 1081.88
('leveldb-get-size-histogram', 'mean') 2 1095.61275
('leveldb-get-size-histogram', 'mean') 4 1123.19375
('leveldb-get-size-histogram', 'mean') 8 1177.32025
('leveldb-get-size-histogram', 'mean') 64 1982.94775
('leveldb-get-size-histogram', 'mean') 128 2938.3245
('leveldb-get-size-histogram', 'mean') 16 1286.16575

EVENTUAL 1047


==> figs/txnlen/results.txt <==
2wan_txnlen/output/MASTERED_EVENTUAL-16-THREADS30-RPROP0.5-NS5-IT3/Cec2-54-245-144-156.us-west-2.compute.amazonaws.com
None 1581.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/MASTERED_EVENTUAL-16-THREADS30-RPROP0.5-NS5-IT3
SKIPPING MASTERED_EVENTUAL-16-THREADS30-RPROP0.5-NS5-IT3
2wan_txnlen/output/CONSTANT_TRANSACTION-128-READ_COMMITTED-NO_ATOMICITY-THREADS30-RPROP0.5-NS5-IT3/Cec2-54-245-189-43.us-west-2.compute.amazonaws.com
None 606.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/CONSTANT_TRANSACTION-128-READ_COMMITTED-NO_ATOMICITY-THREADS30-RPROP0.5-NS5-IT3
SKIPPING CONSTANT_TRANSACTION-128-READ_COMMITTED-NO_ATOMICITY-THREADS30-RPROP0.5-NS5-IT3
2wan_txnlen/output/EVENTUAL-2-THREADS30-RPROP0.5-NS5-IT5/Cec2-54-245-189-43.us-west-2.compute.amazonaws.com
None 645.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/EVENTUAL-2-THREADS30-RPROP0.5-NS5-IT5
SKIPPING EVENTUAL-2-THREADS30-RPROP0.5-NS5-IT5
2wan_txnlen/output/EVENTUAL-32-THREADS30-RPROP0.5-NS5-IT5/Cec2-54-245-144-156.us-west-2.compute.amazonaws.com
None 655.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/EVENTUAL-32-THREADS30-RPROP0.5-NS5-IT5
SKIPPING EVENTUAL-32-THREADS30-RPROP0.5-NS5-IT5
MASTERED_EVENTUAL 32 THREADS 30 RPROP 0.5 NS 5 THRU 228.882266327 LATS 1167.77533872 1 [229.05279998413374, 228.71173267064984, 229.69855471438404, 228.22510746179674]
MASTERED_EVENTUAL 1 THREADS 30 RPROP 0.5 NS 5 THRU 7360.49635651 LATS 36.4789406717 1 [7358.606436767824, 7344.591334877061, 7378.244982018054, 7362.386276246347]
MASTERED_EVENTUAL 2 THREADS 30 RPROP 0.5 NS 5 THRU 3666.62352444 LATS 73.3237824746 1 [3638.447974717899, 3671.356984166363, 3687.233163934754, 3661.890064708628]
MASTERED_EVENTUAL 4 THREADS 30 RPROP 0.5 NS 5 THRU 1834.64325814 LATS 146.377301378 1 [1833.5208847620797, 1835.1118854316255, 1834.1746308450117, 1837.3478775644885]
MASTERED_EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 916.308055428 LATS 292.531392505 1 [914.2112824399652, 917.2796378345857, 920.4224973700552, 915.3364730206091]
MASTERED_EVENTUAL 64 THREADS 30 RPROP 0.5 NS 5 THRU 113.877416619 LATS 2338.60127258 1 [113.83657803660329, 113.5409423094585, 113.95804443298704, 113.91825520074086]
MASTERED_EVENTUAL 128 THREADS 30 RPROP 0.5 NS 5 THRU 56.5017613607 LATS 4673.05586567 1 [56.288880573758384, 56.71200894186494, 56.29151377962616, 56.73797854984259]
MASTERED_EVENTUAL 16 THREADS 30 RPROP 0.5 NS 5 THRU 459.329339357 LATS 583.525279718 1 [459.32933935746973, 460.07608767777754, 428.10816667698595]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 32 THREADS 30 RPROP 0.5 NS 5 THRU 3219.24347456 LATS 85.6867531756 1 [3189.6354951413605, 3248.8514539743965, 3316.1654049775148, 2260.217674264034]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 1 THREADS 30 RPROP 0.5 NS 5 THRU 101373.292293 LATS 2.68875912586 1 [98455.98646019238, 107760.14496336196, 104113.0262020636, 98633.55838315205]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 2 THREADS 30 RPROP 0.5 NS 5 THRU 52963.8547504 LATS 5.18223659265 1 [53652.61867452915, 54035.272635995905, 51614.13584819806, 52275.09082633251]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 4 THREADS 30 RPROP 0.5 NS 5 THRU 25640.2895517 LATS 10.7456495365 1 [26550.390050248465, 26172.019603215373, 25108.559500115814, 23529.808773903263]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 13147.0272801 LATS 20.9330344597 1 [13281.767741219553, 12971.144850608209, 13012.286819079061, 13465.853006869558]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 64 THREADS 30 RPROP 0.5 NS 5 THRU 1629.88582772 LATS 169.405819228 1 [1635.8817824941693, 1522.7791351871806, 1683.2947504123986, 1623.8898729546713]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 128 THREADS 30 RPROP 0.5 NS 5 THRU 820.233188317 LATS 335.056982933 1 [800.4443308168267, 820.233188316828, 842.343619830902]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 16 THREADS 30 RPROP 0.5 NS 5 THRU 6495.80587826 LATS 42.1897207328 1 [6618.909330244838, 6552.213449030607, 6439.398307490332, 6414.950512694812]
EVENTUAL 32 THREADS 30 RPROP 0.5 NS 5 THRU 3160.76291256 LATS 86.9571359299 1 [3160.7629125556687, 3248.7741316431093, 3116.6336311436216]
EVENTUAL 1 THREADS 30 RPROP 0.5 NS 5 THRU 105636.069946 LATS 2.58449767251 1 [103169.5154677372, 107298.85044701134, 103973.28944483453, 108237.85789060092]
EVENTUAL 2 THREADS 30 RPROP 0.5 NS 5 THRU 53504.6963612 LATS 5.1297894554 1 [53504.69636122267, 53569.785995609534, 47126.21434677858]
EVENTUAL 4 THREADS 30 RPROP 0.5 NS 5 THRU 25814.2498759 LATS 10.6289291432 1 [27315.115054928843, 25778.98124253232, 25849.518509167887, 21000.413798083202]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 13127.4928754 LATS 20.9093363254 1 [13182.877358255202, 12974.466022167098, 13072.108392600605, 13457.283534766528]
EVENTUAL 64 THREADS 30 RPROP 0.5 NS 5 THRU 1619.27018897 LATS 170.468520037 1 [1593.7066932046184, 1628.9590754969809, 1609.5813024357446, 1656.1291439145668]
EVENTUAL 128 THREADS 30 RPROP 0.5 NS 5 THRU 824.500209368 LATS 332.703409925 1 [807.8120429742287, 828.7713418525033, 835.7783873687039, 820.2290768844078]
EVENTUAL 16 THREADS 30 RPROP 0.5 NS 5 THRU 6363.59907808 LATS 43.3908557081 1 [6684.997402205239, 6462.27643893094, 6264.921717222211, 5675.025560758172]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 32 THREADS 30 RPROP 0.5 NS 5 THRU 2124.49530062 LATS 128.814410199 1 [2127.313967546224, 2070.6689544493006, 2196.6771659720844, 2121.6766336933365]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 1 THREADS 30 RPROP 0.5 NS 5 THRU 87067.7253394 LATS 3.13964323986 1 [87921.91430871106, 86213.53637018496, 85748.78585500503, 89274.82012150582]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 2 THREADS 30 RPROP 0.5 NS 5 THRU 41984.4863176 LATS 6.47688005002 1 [41932.0865214624, 42036.886113696615, 42488.08516027543, 41730.23373625281]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 4 THREADS 30 RPROP 0.5 NS 5 THRU 21214.7413665 LATS 12.8558986248 1 [21227.104081667778, 21482.839086965774, 20337.846598483782, 21202.378651238538]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 9992.37680119 LATS 27.1083086787 1 [10016.546396562526, 9968.207205817867, 9616.876242149945, 10341.93738977464]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 64 THREADS 30 RPROP 0.5 NS 5 THRU 861.218719262 LATS 316.854525945 1 [868.1925057671133, 924.9735553411568, 854.2449327576251, 843.9378026086995]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 128 THREADS 30 RPROP 0.5 NS 5 THRU 330.737330542 LATS 825.232236167 1 [340.70554737033785, 317.4322336738343, 358.7221052012597, 320.769113713742]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 16 THREADS 30 RPROP 0.5 NS 5 THRU 4699.12524254 LATS 58.598824812 1 [4683.277854741407, 4712.624221482478, 4685.62626359873, 4871.191881939314]


==> writeup/figs/2lan/results.txt <==
/mnt/pdb-aaron-2/2lan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS40-RPROP0.5-NS5-IT2/Cec2-50-16-52-9.compute-1.amazonaws.com
None 63734.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron-2/2lan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS40-RPROP0.5-NS5-IT2
SKIPPING CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS40-RPROP0.5-NS5-IT2
MASTERED_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 1294.17620707 LATS 6.98154183588 1 [1294.1762070681932, 1299.2115267204836, 1265.6182207158536]
MASTERED_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 7555.94499341 LATS 108.57102062 1 [7291.255504738084, 7555.944993413664, 8180.031701699986]
MASTERED_EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 8619.58424107 LATS 71.9615417553 1 [8885.4805442124, 8137.048855908746, 8619.584241069595]
MASTERED_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 8799.32243867 LATS 41.0671863801 1 [8799.322438665426, 9044.229328538117, 8600.148557381533]
MASTERED_EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 7855.40458043 LATS 11.5174198696 1 [7981.555311013875, 7789.562153028133, 7855.404580432536]
MASTERED_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 8144.89160867 LATS 86.620700437 1 [8144.891608673961, 8701.491377108527, 7896.8916518650085]
MASTERED_EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 8502.46163159 LATS 52.996902609 1 [8502.461631591077, 8451.904889450969, 8600.735078506117]
MASTERED_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 10037.1929306 LATS 18.0282896614 1 [10006.43192902883, 10215.158381092007, 10037.192930621883]
MASTERED_EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 7676.47332929 LATS 157.061698057 1 [7676.4733292948395, 7492.024439612668, 8684.36349114789]
MASTERED_EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 8134.09161658 LATS 96.1376220704 1 [8134.091616582719, 7796.3943409396325, 8522.451127844595]
MASTERED_EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 8497.88079242 LATS 63.6471146782 1 [8497.88079242205, 9120.651194250406, 8321.206496313658]
MASTERED_EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 9198.36469173 LATS 29.4685664975 1 [9198.364691733397, 9114.823500137192, 9713.145878767367]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 1 RPROP 0.5 NS 5 THRU 1423.29458809 LATS 6.42061842511 1 [1423.2945880917687, 1431.844342620452, 1402.995920108797]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 100 RPROP 0.5 NS 5 THRU 15298.0952349 LATS 59.2036834334 1 [15229.899833027283, 15647.34800156807, 15298.095234929888]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 70 RPROP 0.5 NS 5 THRU 14691.8344671 LATS 42.923779293 1 [14691.834467118924, 14212.091899098361, 14937.630247920179]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 40 RPROP 0.5 NS 5 THRU 16163.3764829 LATS 22.463178171 1 [16860.355265267357, 16085.034355492298, 16163.376482859978]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 10 RPROP 0.5 NS 5 THRU 9728.41109575 LATS 9.32945326002 1 [9694.799899566493, 9728.411095754656, 9870.29680805383]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 80 RPROP 0.5 NS 5 THRU 15256.0215312 LATS 47.5055155795 1 [15820.66261003669, 15256.02153120799, 15213.913141985151]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 50 RPROP 0.5 NS 5 THRU 16044.1714875 LATS 28.2501600719 1 [16398.849133046504, 15781.22272363777, 16044.171487474785]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 20 RPROP 0.5 NS 5 THRU 14983.7639795 LATS 12.0989290273 1 [15049.443242756823, 14983.763979474737, 14857.84220067716]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 150 RPROP 0.5 NS 5 THRU 15405.2519935 LATS 85.8761287284 1 [15405.251993481477, 15072.393131173623, 15814.827964982745]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 90 RPROP 0.5 NS 5 THRU 15342.8321557 LATS 52.8493347965 1 [15607.864567007764, 15044.303510056343, 15342.832155697768]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 60 RPROP 0.5 NS 5 THRU 15570.0591588 LATS 34.945609103 1 [15500.505600454653, 15570.059158784843, 16449.401399556427]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 17116.7110845 LATS 15.9281985623 1 [17116.71108454802, 17170.10771120222, 16268.517104141265]
EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 1430.62851657 LATS 6.38093595689 1 [1438.1680780296806, 1430.6285165728914, 1421.5763886689876]
EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 15389.7814013 LATS 58.7944578255 1 [15177.461720268564, 15611.105840685577, 15389.781401255212]
EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 14825.0287915 LATS 42.6249860727 1 [14260.196391185658, 14825.028791467748, 14854.813553807297]
EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 16861.6342665 LATS 21.5159560861 1 [16861.634266487377, 16342.115012166381, 17008.300392843445]
EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 9764.81502055 LATS 9.29688229065 1 [9764.815020553271, 9721.680316759173, 9806.299084878441]
EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 15726.4973872 LATS 45.9802337076 1 [15299.816468928828, 15744.905529712261, 15726.497387195286]
EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 15698.0720452 LATS 28.8271004935 1 [15698.072045182778, 15690.670498573583, 16481.125830021392]
EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 14937.4019258 LATS 12.1451260332 1 [14937.401925795493, 15123.009077158347, 14719.988890431885]
EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 15650.3527374 LATS 86.3555778783 1 [12179.754640618045, 15650.35273735389, 15690.788195442894]
EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 15557.858087 LATS 52.2146096472 1 [15557.858086964632, 15326.5156061344, 15568.987878707121]
EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 15582.9360566 LATS 34.8073755173 1 [15571.449335179565, 15582.936056585833, 16011.277011486603]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 16926.4696172 LATS 16.0783587846 1 [16926.469617247843, 17073.21814914695, 16492.96512070144]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 1 RPROP 0.5 NS 5 THRU 1280.71926851 LATS 7.12423605232 1 [1296.5125451931387, 1275.120843932582, 1280.7192685096147]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 100 RPROP 0.5 NS 5 THRU 11473.7271052 LATS 78.6424515511 1 [11473.727105215383, 11821.160987043086, 11223.353877823385]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 70 RPROP 0.5 NS 5 THRU 11298.3399647 LATS 55.9971137663 1 [11465.261829989295, 11002.068596840547, 11298.339964664978]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 40 RPROP 0.5 NS 5 THRU 11227.599416 LATS 32.2475976774 1 [11099.981505168278, 11355.21732684565]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 10 RPROP 0.5 NS 5 THRU 7588.37572944 LATS 11.9404306018 1 [7588.375729444959, 7760.257307602573, 7381.565126763163]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 80 RPROP 0.5 NS 5 THRU 11396.5608793 LATS 63.4427760299 1 [11377.769732399873, 11506.88244889935, 11396.560879294531]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 50 RPROP 0.5 NS 5 THRU 11151.6943911 LATS 40.5856654754 1 [11099.185140969224, 11151.694391057503, 11258.397815151995]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 20 RPROP 0.5 NS 5 THRU 9741.33956333 LATS 18.5973011644 1 [3379.6291924434227, 9935.777085050648, 9741.339563329677]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 150 RPROP 0.5 NS 5 THRU 11727.7625691 LATS 114.999455313 1 [11727.762569054887, 11758.715993473412, 11626.683062607934]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 90 RPROP 0.5 NS 5 THRU 11116.8177995 LATS 73.1612232571 1 [11356.602295509194, 11084.21870837864, 11116.817799538692]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 60 RPROP 0.5 NS 5 THRU 11229.0993856 LATS 48.3452679515 1 [11229.099385641877, 10558.650509501515, 11418.586416798364]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 10741.6313604 LATS 25.3023487816 1 [10527.817514357803, 10920.29753245684, 10741.63136039913]


==> writeup/figs/2wan/results.txt <==
/mnt/pdb-aaron-2/2wan/output/MASTERED_EVENTUAL-8-THREADS150-RPROP0.5-NS5-IT1/Cec2-54-242-220-160.compute-1.amazonaws.com
None 2808.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron-2/2wan/output/MASTERED_EVENTUAL-8-THREADS150-RPROP0.5-NS5-IT1
SKIPPING MASTERED_EVENTUAL-8-THREADS150-RPROP0.5-NS5-IT1
MASTERED_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 30.3164859074 LATS 299.203164578 1 [29.89145063443022, 30.316485907440914, 30.83276209929204]
MASTERED_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 3004.25415518 LATS 298.841166813 1 [2996.491080411679, 3004.254155179488, 3004.786914475087]
MASTERED_EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 2119.48032958 LATS 295.783324212 1 [2116.8604020035937, 2122.9190448417903, 2119.480329579518]
MASTERED_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 1218.64047428 LATS 296.212397152 1 [1221.3343349765157, 1218.6404742809796, 1210.8867804962356]
MASTERED_EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 305.349562472 LATS 296.040887875 1 [305.3495624717987, 305.43832181009515, 304.6271481683119]
MASTERED_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 2400.12691789 LATS 297.006439276 1 [2400.1269178887774, 2374.996193170964, 2405.3354209655336]
MASTERED_EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 1518.84578466 LATS 296.452493809 1 [1517.8146189749393, 1518.8457846580595, 1522.727914795039]
MASTERED_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 610.211022931 LATS 296.228876377 1 [608.468686492608, 612.2673988899194, 610.2110229309147]
MASTERED_EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 4328.79556238 LATS 300.36684495 1 [4277.230955694959, 4380.360169057816]
MASTERED_EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 2702.50064008 LATS 298.573824007 1 [2702.5006400767097, 2696.3692549021343, 2702.8351623035724]
MASTERED_EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 1820.059894 LATS 297.428977457 1 [1820.0598940030118, 1822.2846520778728, 1813.086275626108]
MASTERED_EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 914.695373075 LATS 296.283593845 1 [910.2511761678725, 914.6953730754398, 917.4294642011114]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 1 RPROP 0.5 NS 5 THRU 2118.60899342 LATS 4.32757637971 1 [2118.6089934218458, 2110.795500314716, 2119.73622808382]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 100 RPROP 0.5 NS 5 THRU 16043.8736118 LATS 55.7984420222 1 [12562.659124143347, 16437.30867399847, 16043.873611797208]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 70 RPROP 0.5 NS 5 THRU 17880.9210311 LATS 35.4241802863 1 [18123.225285893834, 17880.921031075886, 17654.61274109331]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 40 RPROP 0.5 NS 5 THRU 16520.6693187 LATS 21.7754381828 1 [17422.255128928624, 16520.669318672873, 16444.383318122473]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 10 RPROP 0.5 NS 5 THRU 12664.2412583 LATS 7.21971140431 1 [12664.241258339307, 12561.694176407462, 12903.01901445263]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 80 RPROP 0.5 NS 5 THRU 16116.2978008 LATS 44.4275304565 1 [16519.050842037057, 15922.217503421129, 16116.297800793001]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 50 RPROP 0.5 NS 5 THRU 16632.1680015 LATS 26.9724054951 1 [17061.218323619225, 15871.511327597793, 16632.168001483828]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 20 RPROP 0.5 NS 5 THRU 16085.3270379 LATS 11.2340539867 1 [16085.327037911402, 15976.988444784154, 16423.002534013664]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 150 RPROP 0.5 NS 5 THRU 16193.9183199 LATS 82.1998595283 1 [16193.918319932274, 15556.117360341404, 16613.698894253197]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 90 RPROP 0.5 NS 5 THRU 15099.8966969 LATS 53.1230180997 1 [15584.401696378407, 15099.896696851305, 14920.55889020279]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 60 RPROP 0.5 NS 5 THRU 16198.239023 LATS 33.2533002046 1 [15899.736941917865, 16198.239023049307, 16988.5499106034]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 16825.0081365 LATS 16.06812811 1 [16825.00813654737, 16374.993756209104, 17043.795742071376]
EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 2141.45399476 LATS 4.2816915962 1 [2143.011504763513, 2141.4539947578764, 2135.140255138633]
EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 16008.5458556 LATS 55.933205436 1 [15148.533700088692, 16008.54585555983, 16258.297797755602]
EVENTUAL 8 THREADS 70 RPROP 0.5 NS 5 THRU 17959.0014769 LATS 35.3291349266 1 [18083.412001199453, 17959.001476876103, 17734.200162184454]
EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 16698.2367624 LATS 21.5207288618 1 [16698.23676238782, 16475.11437681963, 17307.437459281395]
EVENTUAL 8 THREADS 10 RPROP 0.5 NS 5 THRU 12485.2152195 LATS 7.31778227421 1 [12330.37305900384, 12485.215219519132, 12775.235078546537]
EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 16133.8231261 LATS 44.3743541446 1 [16133.82312608562, 16606.90072572003, 16042.870366617042]
EVENTUAL 8 THREADS 50 RPROP 0.5 NS 5 THRU 16777.2312149 LATS 26.7521249771 1 [15686.580810410667, 16777.231214916217, 16824.010521556862]
EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 16707.2913999 LATS 10.8113684142 1 [16707.291399928567, 16746.745351116584, 16283.55267616023]
EVENTUAL 8 THREADS 150 RPROP 0.5 NS 5 THRU 15903.7575328 LATS 82.5678075082 1 [15360.875522697845, 15903.75753278979, 16355.03588123276]
EVENTUAL 8 THREADS 90 RPROP 0.5 NS 5 THRU 15686.0110927 LATS 51.4142503441 1 [15686.011092711462, 15125.884636716582, 15906.80059534541]
EVENTUAL 8 THREADS 60 RPROP 0.5 NS 5 THRU 15800.0852974 LATS 34.0852289532 1 [15732.731306769745, 15800.085297413643, 17002.35138878553]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 16821.1642445 LATS 16.0648185311 1 [16821.16424451301, 17740.27552426654, 16720.88278159484]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 1 RPROP 0.5 NS 5 THRU 1828.28308641 LATS 4.99123243194 1 [1820.6681307106464, 1844.4433703936415, 1828.283086413443]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 100 RPROP 0.5 NS 5 THRU 10795.5563002 LATS 83.137570723 1 [11096.084362983653, 10795.556300216038, 10356.75410650716]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 70 RPROP 0.5 NS 5 THRU 11197.775804 LATS 56.3221162034 1 [10658.455958094622, 11197.775803967359, 11226.990288027455]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 40 RPROP 0.5 NS 5 THRU 10122.7246698 LATS 35.6943800295 1 [9868.317690531832, 10122.724669846977, 11159.639064437783]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 10 RPROP 0.5 NS 5 THRU 7890.9419358 LATS 11.4940350926 1 [7890.941935799248, 7858.669676712621, 7913.706742807233]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 80 RPROP 0.5 NS 5 THRU 10338.072433 LATS 69.7571191404 1 [10338.072432987687, 3928.720399282601, 10490.501861798164]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 50 RPROP 0.5 NS 5 THRU 10752.5515587 LATS 42.0247916816 1 [10544.321393484095, 10752.551558699734, 10897.483029161409]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 20 RPROP 0.5 NS 5 THRU 9543.07355392 LATS 18.9653089025 1 [9543.0735539194, 9871.886583497824, 9378.916726975629]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 150 RPROP 0.5 NS 5 THRU 11040.4142496 LATS 121.073228413 1 [11045.44552842465, 10922.0225597901, 11040.414249625235]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 90 RPROP 0.5 NS 5 THRU 11041.3028929 LATS 73.3316897075 1 [10808.414932663549, 11179.59907722802, 11041.30289287154]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 60 RPROP 0.5 NS 5 THRU 11041.7416337 LATS 49.0783356477 1 [10543.921092527427, 11041.74163368118, 11125.741703904476]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 10480.9517171 LATS 25.8782636643 1 [10480.951717097549, 10744.455626906247, 10123.410718401097]


==> writeup/figs/5wan/results.txt <==
/mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS56-RPROP0.5-NS5-IT1/Cec2-54-228-170-82.eu-west-1.compute.amazonaws.com
None None 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS56-RPROP0.5-NS5-IT1
SKIPPING QUORUM_EVENTUAL-8-THREADS56-RPROP0.5-NS5-IT1
/mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS88-RPROP0.5-NS5-IT2/Cec2-54-228-170-82.eu-west-1.compute.amazonaws.com
None None 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/QUORUM_EVENTUAL-8-THREADS88-RPROP0.5-NS5-IT2
SKIPPING QUORUM_EVENTUAL-8-THREADS88-RPROP0.5-NS5-IT2
/mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS8-RPROP0.5-NS5-IT2/Cec2-67-202-57-7.compute-1.amazonaws.com
None 549.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS8-RPROP0.5-NS5-IT2
SKIPPING CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS8-RPROP0.5-NS5-IT2
/mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS16-RPROP0.5-NS5-IT1/Cec2-54-250-0-102.ap-northeast-1.compute.amazonaws.com
None 500.0 0 None
PROCESSING FAILED ON /mnt/pdb-aaron/5wan/output/CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS16-RPROP0.5-NS5-IT1
SKIPPING CONSTANT_TRANSACTION-8-READ_COMMITTED-CLIENT-THREADS16-RPROP0.5-NS5-IT1
QUORUM_EVENTUAL 8 THREADS 32 RPROP 0.5 NS 5 THRU 940.835409919 LATS 805.459748299 1 [941.3221746294994, 940.3486452089917]
QUORUM_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 2332.53829278 LATS 791.420585528 1 [2355.1154725560377, 2292.4836498795116, 2332.538292776201]
QUORUM_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 29.3348130242 LATS 809.019172399 1 [29.33481302423578, 29.180813764566583, 29.49128884636241]
QUORUM_EVENTUAL 8 THREADS 56 RPROP 0.5 NS 5 THRU 1604.94599602 LATS 798.683649118 1 [1591.2020475963732, 1618.6899444377937]
QUORUM_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 2842.32664602 LATS 787.880643225 1 [2842.3266460212735]
QUORUM_EVENTUAL 8 THREADS 48 RPROP 0.5 NS 5 THRU 1383.05191245 LATS 796.442418154 1 [1386.5809244472364, 1327.3206040966807, 1383.0519124467055]
QUORUM_EVENTUAL 8 THREADS 8 RPROP 0.5 NS 5 THRU 235.759541966 LATS 804.409340703 1 [235.75954196616058, 232.44341438524998, 236.1478684527287]
QUORUM_EVENTUAL 8 THREADS 64 RPROP 0.5 NS 5 THRU 1847.27719544 LATS 798.900236017 1 [1869.4490953501454, 1839.9580977131247, 1847.2771954362156]
QUORUM_EVENTUAL 8 THREADS 12 RPROP 0.5 NS 5 THRU 354.362341299 LATS 802.49662832 1 [353.3921153589697, 354.60322305238896, 354.3623412993905]
QUORUM_EVENTUAL 8 THREADS 96 RPROP 0.5 NS 5 THRU 2704.35379406 LATS 786.446592814 1 [2704.3537940645524, 2694.048584534793, 2796.64476412932]
QUORUM_EVENTUAL 8 THREADS 16 RPROP 0.5 NS 5 THRU 469.61324745 LATS 807.21082918 1 [467.21520848975547, 471.53778637964996, 469.6132474502445]
QUORUM_EVENTUAL 8 THREADS 72 RPROP 0.5 NS 5 THRU 2061.41812846 LATS 799.909559783 1 [2022.8537234628793, 2100.747680063693, 2061.418128456976]
QUORUM_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 587.288788913 LATS 806.774080173 1 [584.8559435981813, 589.7216342279594]
QUORUM_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 1162.72922975 LATS 805.967398343 1 [1159.7944955389173, 1165.6639639591929]
QUORUM_EVENTUAL 8 THREADS 24 RPROP 0.5 NS 5 THRU 705.219240081 LATS 806.000107768 1 [702.2435576404537, 708.1949225216412]
QUORUM_EVENTUAL 8 THREADS 88 RPROP 0.5 NS 5 THRU 2502.59174223 LATS 791.317430083 1 [2514.065135689422, 2491.1183487693743]
QUORUM_EVENTUAL 8 THREADS 4 RPROP 0.5 NS 5 THRU 117.632833781 LATS 806.149962908 1 [117.4391427064327, 117.63283378143737, 118.13218009792348]
MASTERED_EVENTUAL 8 THREADS 96 RPROP 0.5 NS 5 THRU 2663.88596329 LATS 772.088330428 1 [2726.9582545772328, 2532.4532004047887, 2663.885963290568]
MASTERED_EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 29.7106360417 LATS 798.579292456 1 [30.169436520934173, 29.710636041658113, 29.466808077804778]
MASTERED_EVENTUAL 8 THREADS 32 RPROP 0.5 NS 5 THRU 944.259413269 LATS 799.877817563 1 [943.3555079858774, 945.1633185520886]
MASTERED_EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 1169.89153564 LATS 797.536482762 1 [1162.02732397184, 1177.7557473040883]
MASTERED_EVENTUAL 8 THREADS 16 RPROP 0.5 NS 5 THRU 473.202120359 LATS 799.3939025 1 [473.2021203592279, 474.6472042891549, 468.85600901193277]
MASTERED_EVENTUAL 8 THREADS 48 RPROP 0.5 NS 5 THRU 1368.21505135 LATS 795.301931601 1 [1368.2150513529518, 1308.486921973292, 1369.7839509987589]
MASTERED_EVENTUAL 8 THREADS 72 RPROP 0.5 NS 5 THRU 2056.57674231 LATS 799.137948836 1 [2078.592891779785, 1995.869799809338, 2056.576742305643]
MASTERED_EVENTUAL 8 THREADS 64 RPROP 0.5 NS 5 THRU 1754.56092072 LATS 781.934744145 1 [1811.091462479633, 1718.306758270279, 1754.5609207159096]
MASTERED_EVENTUAL 8 THREADS 12 RPROP 0.5 NS 5 THRU 356.268081898 LATS 795.801968038 1 [357.09786082781847, 355.23058105976185, 356.2680818979043]
MASTERED_EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 2280.95984509 LATS 769.377814242 1 [2280.959845093992, 2332.3840851176155, 2218.1793864075817]
MASTERED_EVENTUAL 8 THREADS 8 RPROP 0.5 NS 5 THRU 236.911992935 LATS 798.188299719 1 [237.5093120853786, 236.91199293514828, 236.47741326545835]
MASTERED_EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 591.972392936 LATS 798.128117856 1 [589.7570466027344, 594.1877392689332]
MASTERED_EVENTUAL 8 THREADS 24 RPROP 0.5 NS 5 THRU 711.251669825 LATS 797.174284455 1 [708.5160865941772, 713.9872530552759]
MASTERED_EVENTUAL 8 THREADS 56 RPROP 0.5 NS 5 THRU 1568.66259319 LATS 785.587326878 1 [1568.662593191073, 1531.2102610867291, 1607.6894708539803]
MASTERED_EVENTUAL 8 THREADS 88 RPROP 0.5 NS 5 THRU 2482.33540785 LATS 771.713323131 1 [2340.5206689326965, 2486.4061095581264, 2482.335407850557]
MASTERED_EVENTUAL 8 THREADS 4 RPROP 0.5 NS 5 THRU 118.364928281 LATS 799.361515707 1 [118.54581442511194, 118.12667259005438, 118.36492828097296]
MASTERED_EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 2898.25499997 LATS 795.702215118 1 [2898.254999970212]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 32 RPROP 0.5 NS 5 THRU 34837.0610815 LATS 22.0217999551 1 [33723.68627405682, 35950.43588890046]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 1 RPROP 0.5 NS 5 THRU 5031.8414651 LATS 4.74334660431 1 [5031.841465102941, 5364.017687563707, 5025.57154031448]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 4 RPROP 0.5 NS 5 THRU 13755.4631486 LATS 6.94980390993 1 [14041.660038021024, 13755.463148564533, 13580.371593966398]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 16 RPROP 0.5 NS 5 THRU 24984.7519804 LATS 15.3305392478 1 [24984.751980354595, 25642.064753551444, 23136.382876848624]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 64 RPROP 0.5 NS 5 THRU 37056.4530994 LATS 41.3373100725 1 [36438.09228618638, 37056.45309939847, 38429.66864491371]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 96 RPROP 0.5 NS 5 THRU 38518.032933 LATS 59.5478541739 1 [39688.44202624014, 38518.03293297095, 38201.8178241266]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 12 RPROP 0.5 NS 5 THRU 23187.0378253 LATS 12.3743937999 1 [23187.037825338524, 23295.344471351444, 22610.32008707435]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 80 RPROP 0.5 NS 5 THRU 39141.746017 LATS 48.8169339394 1 [39141.746017011676, 39346.17189855555, 38172.9051225956]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 48 RPROP 0.5 NS 5 THRU 37438.1084333 LATS 30.9083307812 1 [37438.10843333616, 37218.63188444924, 59585.89190684457]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 40 RPROP 0.5 NS 5 THRU 35321.4467037 LATS 27.105053419 1 [35847.65610336694, 34795.23730407538]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 20 RPROP 0.5 NS 5 THRU 28594.7758919 LATS 16.7945660024 1 [30154.8436813102, 27034.708102527]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 8 RPROP 0.5 NS 5 THRU 18542.8299711 LATS 10.3191662738 1 [20821.618969681116, 18542.82997109191, 18459.50491202753]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 56 RPROP 0.5 NS 5 THRU 36991.4857028 LATS 36.2659789774 1 [36991.485702761944, 35957.3255647043, 38019.90075373705]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 24 RPROP 0.5 NS 5 THRU 31115.6205113 LATS 18.9347253073 1 [26259.946669934037, 35971.294352588186]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 88 RPROP 0.5 NS 5 THRU 38867.2571257 LATS 53.9516300817 1 [38399.73120082136, 38867.25712567905, 39130.92823647147]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 200 RPROP 0.5 NS 5 THRU 38839.1458503 LATS 118.470566235 1 [38839.145850345994]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 72 RPROP 0.5 NS 5 THRU 37372.2318804 LATS 45.9315635475 1 [37372.231880364445, 36927.05393231145, 38220.47534168612]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 100 RPROP 0.5 NS 5 THRU 38911.8697518 LATS 61.4248610315 1 [38911.86975183551]
EVENTUAL 8 THREADS 64 RPROP 0.5 NS 5 THRU 37587.7984492 LATS 40.7650738374 1 [37587.798449237234, 36654.51884038147, 38318.81545862322]
EVENTUAL 8 THREADS 1 RPROP 0.5 NS 5 THRU 5036.1844861 LATS 4.73658165412 1 [5036.184486102967, 5328.232868819072, 4986.260277847714]
EVENTUAL 8 THREADS 100 RPROP 0.5 NS 5 THRU 38864.7459173 LATS 61.4623977557 1 [38864.745917259956]
EVENTUAL 8 THREADS 40 RPROP 0.5 NS 5 THRU 35225.9950085 LATS 27.1952567347 1 [36098.9647253565, 34353.02529168626]
EVENTUAL 8 THREADS 16 RPROP 0.5 NS 5 THRU 24926.5847173 LATS 15.368119713 1 [24926.58471727148, 22923.260877435467, 26498.34002757069]
EVENTUAL 8 THREADS 48 RPROP 0.5 NS 5 THRU 37049.8932314 LATS 31.1760336967 1 [59118.41230116517, 37049.89323137727, 36931.641047545614]
EVENTUAL 8 THREADS 8 RPROP 0.5 NS 5 THRU 19947.3007312 LATS 9.59254364109 1 [19947.30073123706, 20434.10742312129, 18440.06875395321]
EVENTUAL 8 THREADS 96 RPROP 0.5 NS 5 THRU 39459.7679764 LATS 57.7858105744 1 [38087.32779108727, 39459.76797641088, 39976.45508777494]
EVENTUAL 8 THREADS 12 RPROP 0.5 NS 5 THRU 22756.6907381 LATS 12.6065519807 1 [22842.164331489275, 22756.69073810563, 21531.212935562333]
EVENTUAL 8 THREADS 80 RPROP 0.5 NS 5 THRU 38963.570748 LATS 49.0331702586 1 [39619.44520440866, 38532.769695327996, 38963.57074801326]
EVENTUAL 8 THREADS 72 RPROP 0.5 NS 5 THRU 37439.0489134 LATS 46.0564848247 1 [37881.7064754379, 37116.7730482591, 37439.04891335108]
EVENTUAL 8 THREADS 20 RPROP 0.5 NS 5 THRU 29005.1962022 LATS 17.0503863806 1 [23878.542461577814, 34131.84994278986]
EVENTUAL 8 THREADS 32 RPROP 0.5 NS 5 THRU 32201.2913623 LATS 23.8699761025 1 [30574.359682393322, 33828.22304226212]
EVENTUAL 8 THREADS 24 RPROP 0.5 NS 5 THRU 30875.2632692 LATS 19.0900353873 1 [25921.730940539965, 35828.79559777678]
EVENTUAL 8 THREADS 56 RPROP 0.5 NS 5 THRU 36121.7750208 LATS 37.1059332812 1 [37635.84881027659, 36121.77502076339, 34928.61039520854]
EVENTUAL 8 THREADS 88 RPROP 0.5 NS 5 THRU 38931.5588089 LATS 53.8684814479 1 [38931.55880885044, 38585.18476747325, 38960.1028053637]
EVENTUAL 8 THREADS 4 RPROP 0.5 NS 5 THRU 13569.2408809 LATS 7.04720317478 1 [13480.601990117186, 13974.20322812962, 13569.24088091428]
EVENTUAL 8 THREADS 200 RPROP 0.5 NS 5 THRU 38117.3280331 LATS 123.353023965 1 [38117.32803305782]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 32 RPROP 0.5 NS 5 THRU 19316.7395966 LATS 39.4966028276 1 [19249.258315991352, 19384.22087725804]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 64 RPROP 0.5 NS 5 THRU 20611.6667587 LATS 74.1929737043 1 [21182.658520601755, 20611.666758726187, 20559.486412619917]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 100 RPROP 0.5 NS 5 THRU 20767.4404644 LATS 112.247308254 1 [20767.440464376094]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 40 RPROP 0.5 NS 5 THRU 20201.5580847 LATS 47.3687987373 1 [20572.133835698143, 19830.982333630956]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 1 RPROP 0.5 NS 5 THRU 4149.40880505 LATS 5.74916647109 1 [4136.017402249013, 4149.408805048218, 4186.699465792024]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 80 RPROP 0.5 NS 5 THRU 21035.8520596 LATS 90.2344512722 1 [21035.852059594665, 20968.032480296388, 21226.362179398355]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 96 RPROP 0.5 NS 5 THRU 21388.4784857 LATS 107.000452372 1 [21388.478485718337, 20916.235425098705, 21703.628114894003]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 12 RPROP 0.5 NS 5 THRU 13390.4555671 LATS 21.4169781314 1 [13390.455567115598, 12896.555176250067, 13695.940872261985]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 16 RPROP 0.5 NS 5 THRU 14998.6258981 LATS 25.5278415193 1 [14837.29992296783, 15159.951873221482]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 24 RPROP 0.5 NS 5 THRU 18320.218245 LATS 31.3588652259 1 [18794.922537625473, 17845.513952377645]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 20 RPROP 0.5 NS 5 THRU 16798.3424997 LATS 28.4236253291 1 [17119.735632074884, 16476.949367327445]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 48 RPROP 0.5 NS 5 THRU 20686.9644646 LATS 56.2709114938 1 [20368.894097875665, 20686.964464615856, 36588.053113214315]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 8 RPROP 0.5 NS 5 THRU 10795.2696861 LATS 17.7098990767 1 [10682.974715625489, 10907.564656582934]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 56 RPROP 0.5 NS 5 THRU 20662.6069395 LATS 64.8230088169 1 [20563.924659213037, 21576.097707507564, 20662.60693954527]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 88 RPROP 0.5 NS 5 THRU 21108.6315206 LATS 99.3063647357 1 [21591.76089766279, 21108.631520617502, 21051.685246693]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 4 RPROP 0.5 NS 5 THRU 9108.22958575 LATS 10.4664614858 1 [9285.668051518067, 8805.4047604844, 9108.229585754896]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 200 RPROP 0.5 NS 5 THRU 22758.099124 LATS 196.187090423 1 [22758.099123977736]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 72 RPROP 0.5 NS 5 THRU 21259.228607 LATS 81.011459016 1 [21259.22860695784, 20741.655143426808, 21714.09475719916]


==> writeup/figs/rprop/results.txt <==
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.25 NS 5 THRU 10529.8340346 LATS 26.647157794 7 [10657.489586226047, 10402.178482981852]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 1.0 NS 5 THRU 24832.2311685 LATS 10.8358379106 7 [23656.547208400403, 24832.231168535396, 25811.52105832073]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 13078.0527786 LATS 21.0172044331 7 [13795.880777052154, 12360.224780138386]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.998 NS 5 THRU 24275.6428309 LATS 11.1127398925 7 [24754.55885138442, 24275.642830916764, 24090.698771141746]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.95 NS 5 THRU 23278.2004503 LATS 11.5668812228 7 [21589.13017032644, 23278.20045025404, 24564.796808526593]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.0 NS 5 THRU 8755.91078569 LATS 31.827670637 7 [8918.162262889558, 8593.659308499264]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.75 NS 5 THRU 19455.4965272 LATS 13.9950259577 7 [16667.96018409029, 19727.801184825566, 19455.496527176016]
EVENTUAL 8 THREADS 30 RPROP 0.25 NS 5 THRU 10226.2857115 LATS 27.2140798524 7 [10533.93522905394, 9918.636193980112]
EVENTUAL 8 THREADS 30 RPROP 1.0 NS 5 THRU 25091.2640882 LATS 10.7189695084 7 [25091.264088164553, 25471.893573293342, 23275.39796542986]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 13814.2220016 LATS 20.0744997286 7 [13377.383350126813, 14251.06065302232]
EVENTUAL 8 THREADS 30 RPROP 0.998 NS 5 THRU 24940.3919434 LATS 10.8157797063 7 [25943.986571529822, 23166.640189215643, 24940.391943385956]
EVENTUAL 8 THREADS 30 RPROP 0.95 NS 5 THRU 24022.7176656 LATS 11.2306533262 7 [20223.508278454687, 24661.765645265663, 24022.7176655985]
EVENTUAL 8 THREADS 30 RPROP 0.0 NS 5 THRU 8691.36563695 LATS 32.3092684962 7 [8526.390996101263, 8856.340277797035]
EVENTUAL 8 THREADS 30 RPROP 0.75 NS 5 THRU 19831.9686678 LATS 13.735443445 7 [17361.973243125394, 20055.983061221996, 19831.96866777499]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.25 NS 5 THRU 6669.28982679 LATS 40.9159900279 7 [6743.941501301348, 6594.6381522857155]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 1.0 NS 5 THRU 23895.0838613 LATS 11.2622197617 7 [25648.37013155819, 23380.206114328852, 23895.08386125607]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 10102.2188547 LATS 27.11662135 7 [10008.29113259759, 10196.146576797084]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.998 NS 5 THRU 23181.5189914 LATS 11.5852245393 7 [22889.293613315247, 23181.518991419827, 24242.85263553163]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.95 NS 5 THRU 21724.9205679 LATS 12.4069374632 7 [19750.007221050808, 22661.803008513627, 21724.920567911657]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.0 NS 5 THRU 5896.40238435 LATS 47.0894254872 7 [5928.888578198763, 5863.916190493118]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.75 NS 5 THRU 14885.0863173 LATS 18.2606494751 7 [12990.132097376034, 15312.705778452622, 14885.08631727478]


==> writeup/figs/scaleout/results.txt <==
Error: Could not pattern match configuration: DEFAULT_RUN
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 25 THRU 68701.0709696 LATS 10.6659202807 1 [68464.40112700185, 68937.74081227768]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 10 THRU 28796.348155 LATS 9.98390969967 1 [28772.982518315745, 28819.713791738704]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 20 THRU 52881.2243855 LATS 10.8884606814 1 [54144.054392218895, 51618.39437880102]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 5 THRU 13309.8904153 LATS 9.27492247837 1 [13903.05561295569, 12716.725217656942]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 15 RPROP 0.5 NS 15 THRU 44248.5498559 LATS 9.86726467741 1 [43513.23662237733, 44983.86308937681]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 25 THRU 69756.0594072 LATS 10.5103217699 1 [70061.38927518931, 69450.72953930912]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 10 THRU 29267.7341581 LATS 9.83369998897 1 [29726.11300095319, 28809.355315343342]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 20 THRU 55843.414819 LATS 10.47405325 1 [57060.16843094592, 54626.66120700918]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 5 THRU 13771.183463 LATS 9.93469727714 1 [13927.65879557408, 13614.70813039923]
EVENTUAL 8 THREADS 15 RPROP 0.5 NS 15 THRU 42238.6050392 LATS 10.3347254608 1 [42920.971291964364, 41556.238786404254]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 25 THRU 32570.0968724 LATS 22.0840421101 1 [31052.86849289189, 34087.32525180856]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 10 THRU 15981.8889116 LATS 17.7859246427 1 [15881.489239960045, 16082.288583230784]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 20 THRU 27455.6217387 LATS 20.9615082124 1 [27794.895528906214, 27116.34794840512]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 5 THRU 8492.4606491 LATS 16.1015637304 1 [8100.290838100125, 8884.63046010435]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 15 RPROP 0.5 NS 15 THRU 20963.6292002 LATS 20.6363401772 1 [20499.73790454406, 21427.520495937493]


==> writeup/figs/txnlen/overheads.txt <==
('leveldb-get-size-histogram', 'mean') 32 1515.93175
('leveldb-get-size-histogram', 'mean') 1 1081.88
('leveldb-get-size-histogram', 'mean') 2 1095.61275
('leveldb-get-size-histogram', 'mean') 4 1123.19375
('leveldb-get-size-histogram', 'mean') 8 1177.32025
('leveldb-get-size-histogram', 'mean') 64 1982.94775
('leveldb-get-size-histogram', 'mean') 128 2938.3245
('leveldb-get-size-histogram', 'mean') 16 1286.16575

EVENTUAL 1047


==> writeup/figs/txnlen/results.txt <==
2wan_txnlen/output/MASTERED_EVENTUAL-16-THREADS30-RPROP0.5-NS5-IT3/Cec2-54-245-144-156.us-west-2.compute.amazonaws.com
None 1581.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/MASTERED_EVENTUAL-16-THREADS30-RPROP0.5-NS5-IT3
SKIPPING MASTERED_EVENTUAL-16-THREADS30-RPROP0.5-NS5-IT3
2wan_txnlen/output/CONSTANT_TRANSACTION-128-READ_COMMITTED-NO_ATOMICITY-THREADS30-RPROP0.5-NS5-IT3/Cec2-54-245-189-43.us-west-2.compute.amazonaws.com
None 606.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/CONSTANT_TRANSACTION-128-READ_COMMITTED-NO_ATOMICITY-THREADS30-RPROP0.5-NS5-IT3
SKIPPING CONSTANT_TRANSACTION-128-READ_COMMITTED-NO_ATOMICITY-THREADS30-RPROP0.5-NS5-IT3
2wan_txnlen/output/EVENTUAL-2-THREADS30-RPROP0.5-NS5-IT5/Cec2-54-245-189-43.us-west-2.compute.amazonaws.com
None 645.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/EVENTUAL-2-THREADS30-RPROP0.5-NS5-IT5
SKIPPING EVENTUAL-2-THREADS30-RPROP0.5-NS5-IT5
2wan_txnlen/output/EVENTUAL-32-THREADS30-RPROP0.5-NS5-IT5/Cec2-54-245-144-156.us-west-2.compute.amazonaws.com
None 655.0 0 None
PROCESSING FAILED ON 2wan_txnlen/output/EVENTUAL-32-THREADS30-RPROP0.5-NS5-IT5
SKIPPING EVENTUAL-32-THREADS30-RPROP0.5-NS5-IT5
MASTERED_EVENTUAL 32 THREADS 30 RPROP 0.5 NS 5 THRU 228.882266327 LATS 1167.77533872 1 [229.05279998413374, 228.71173267064984, 229.69855471438404, 228.22510746179674]
MASTERED_EVENTUAL 1 THREADS 30 RPROP 0.5 NS 5 THRU 7360.49635651 LATS 36.4789406717 1 [7358.606436767824, 7344.591334877061, 7378.244982018054, 7362.386276246347]
MASTERED_EVENTUAL 2 THREADS 30 RPROP 0.5 NS 5 THRU 3666.62352444 LATS 73.3237824746 1 [3638.447974717899, 3671.356984166363, 3687.233163934754, 3661.890064708628]
MASTERED_EVENTUAL 4 THREADS 30 RPROP 0.5 NS 5 THRU 1834.64325814 LATS 146.377301378 1 [1833.5208847620797, 1835.1118854316255, 1834.1746308450117, 1837.3478775644885]
MASTERED_EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 916.308055428 LATS 292.531392505 1 [914.2112824399652, 917.2796378345857, 920.4224973700552, 915.3364730206091]
MASTERED_EVENTUAL 64 THREADS 30 RPROP 0.5 NS 5 THRU 113.877416619 LATS 2338.60127258 1 [113.83657803660329, 113.5409423094585, 113.95804443298704, 113.91825520074086]
MASTERED_EVENTUAL 128 THREADS 30 RPROP 0.5 NS 5 THRU 56.5017613607 LATS 4673.05586567 1 [56.288880573758384, 56.71200894186494, 56.29151377962616, 56.73797854984259]
MASTERED_EVENTUAL 16 THREADS 30 RPROP 0.5 NS 5 THRU 459.329339357 LATS 583.525279718 1 [459.32933935746973, 460.07608767777754, 428.10816667698595]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 32 THREADS 30 RPROP 0.5 NS 5 THRU 3219.24347456 LATS 85.6867531756 1 [3189.6354951413605, 3248.8514539743965, 3316.1654049775148, 2260.217674264034]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 1 THREADS 30 RPROP 0.5 NS 5 THRU 101373.292293 LATS 2.68875912586 1 [98455.98646019238, 107760.14496336196, 104113.0262020636, 98633.55838315205]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 2 THREADS 30 RPROP 0.5 NS 5 THRU 52963.8547504 LATS 5.18223659265 1 [53652.61867452915, 54035.272635995905, 51614.13584819806, 52275.09082633251]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 4 THREADS 30 RPROP 0.5 NS 5 THRU 25640.2895517 LATS 10.7456495365 1 [26550.390050248465, 26172.019603215373, 25108.559500115814, 23529.808773903263]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 8 THREADS 30 RPROP 0.5 NS 5 THRU 13147.0272801 LATS 20.9330344597 1 [13281.767741219553, 12971.144850608209, 13012.286819079061, 13465.853006869558]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 64 THREADS 30 RPROP 0.5 NS 5 THRU 1629.88582772 LATS 169.405819228 1 [1635.8817824941693, 1522.7791351871806, 1683.2947504123986, 1623.8898729546713]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 128 THREADS 30 RPROP 0.5 NS 5 THRU 820.233188317 LATS 335.056982933 1 [800.4443308168267, 820.233188316828, 842.343619830902]
CONSTANT_TRANSACTIONREAD_COMMITTED-NO_ATOMICITY 16 THREADS 30 RPROP 0.5 NS 5 THRU 6495.80587826 LATS 42.1897207328 1 [6618.909330244838, 6552.213449030607, 6439.398307490332, 6414.950512694812]
EVENTUAL 32 THREADS 30 RPROP 0.5 NS 5 THRU 3160.76291256 LATS 86.9571359299 1 [3160.7629125556687, 3248.7741316431093, 3116.6336311436216]
EVENTUAL 1 THREADS 30 RPROP 0.5 NS 5 THRU 105636.069946 LATS 2.58449767251 1 [103169.5154677372, 107298.85044701134, 103973.28944483453, 108237.85789060092]
EVENTUAL 2 THREADS 30 RPROP 0.5 NS 5 THRU 53504.6963612 LATS 5.1297894554 1 [53504.69636122267, 53569.785995609534, 47126.21434677858]
EVENTUAL 4 THREADS 30 RPROP 0.5 NS 5 THRU 25814.2498759 LATS 10.6289291432 1 [27315.115054928843, 25778.98124253232, 25849.518509167887, 21000.413798083202]
EVENTUAL 8 THREADS 30 RPROP 0.5 NS 5 THRU 13127.4928754 LATS 20.9093363254 1 [13182.877358255202, 12974.466022167098, 13072.108392600605, 13457.283534766528]
EVENTUAL 64 THREADS 30 RPROP 0.5 NS 5 THRU 1619.27018897 LATS 170.468520037 1 [1593.7066932046184, 1628.9590754969809, 1609.5813024357446, 1656.1291439145668]
EVENTUAL 128 THREADS 30 RPROP 0.5 NS 5 THRU 824.500209368 LATS 332.703409925 1 [807.8120429742287, 828.7713418525033, 835.7783873687039, 820.2290768844078]
EVENTUAL 16 THREADS 30 RPROP 0.5 NS 5 THRU 6363.59907808 LATS 43.3908557081 1 [6684.997402205239, 6462.27643893094, 6264.921717222211, 5675.025560758172]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 32 THREADS 30 RPROP 0.5 NS 5 THRU 2124.49530062 LATS 128.814410199 1 [2127.313967546224, 2070.6689544493006, 2196.6771659720844, 2121.6766336933365]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 1 THREADS 30 RPROP 0.5 NS 5 THRU 87067.7253394 LATS 3.13964323986 1 [87921.91430871106, 86213.53637018496, 85748.78585500503, 89274.82012150582]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 2 THREADS 30 RPROP 0.5 NS 5 THRU 41984.4863176 LATS 6.47688005002 1 [41932.0865214624, 42036.886113696615, 42488.08516027543, 41730.23373625281]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 4 THREADS 30 RPROP 0.5 NS 5 THRU 21214.7413665 LATS 12.8558986248 1 [21227.104081667778, 21482.839086965774, 20337.846598483782, 21202.378651238538]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 8 THREADS 30 RPROP 0.5 NS 5 THRU 9992.37680119 LATS 27.1083086787 1 [10016.546396562526, 9968.207205817867, 9616.876242149945, 10341.93738977464]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 64 THREADS 30 RPROP 0.5 NS 5 THRU 861.218719262 LATS 316.854525945 1 [868.1925057671133, 924.9735553411568, 854.2449327576251, 843.9378026086995]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 128 THREADS 30 RPROP 0.5 NS 5 THRU 330.737330542 LATS 825.232236167 1 [340.70554737033785, 317.4322336738343, 358.7221052012597, 320.769113713742]
CONSTANT_TRANSACTIONREAD_COMMITTED-CLIENT 16 THREADS 30 RPROP 0.5 NS 5 THRU 4699.12524254 LATS 58.598824812 1 [4683.277854741407, 4712.624221482478, 4685.62626359873, 4871.191881939314]

